Finding proto-clusters to trace galaxy evolution: I. The finder and its performance

We develop a method to identify proto-clusters based on dark matter halos represented by galaxy groups selected from surveys of galaxies at high redshift. We test the performance of this method on halos in N-body simulations, and find it can correctly identify more than 85% of the true proto-clusters with $\gtrsim$ 95% purity and with mass estimates typical within 0.25 dex from their true values. We show how the information provided by the proto-clusters can be used to link galaxies in present-day clusters of galaxies with their high redshift progenitors. Our tests show that the proto-clusters identified by our method can recover reliably the progenitor stellar mass distribution of galaxies, thereby providing an avenue to investigate the formation and evolution of present-day galaxy clusters and their member galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
1st paragraph: I think this paragraph contains a few repetitive sentences that should be rewritten. For example, the first sentence has both "at different redshifts" and "at given redshifts". The second sentence has both "range of the cosmic history" and "over the history of the universe". The third sentence says "at different redshifts" twice. These sentences can be rewritten to reduce the redundancy in the statements.

>>> These sentences are fixed.

2nd paragraph: "two approaches" ... "The first..." -> It was not immediately clear which is the *second* approach the authors are referring to. I suspect it is the entire next paragraph that starts with "In the current paradigm...", but Im still not sure. This should be written more clearly for the reader to easily identify which are the "two approaches".

>>> We rephrase the third paragraph and explicitly point out the second approach.

End of section 1: "Our method is different in that it is based on dark matter halos." -> I think this juxtaposition with the aforementioned literature is unnecessary (and untrue). For example, Chiang+13 also presents relations between present-day halo masses and overdensity statistics of dark matter density and dark matter halos, prior to deriving the statistics for different samples of galaxies identified in mock catalogs.

>>> We rephrase the last sentence of the second last paragraph in Sec. 1.

2.2

"For our presentations" --> rephrase

>>> Rephrase done.

"Thus, a proto-cluster is the collection of progenitor halos at z > 0 for a dark matter halo at z = 0." --> Although I understand - and can accept - this definition, it differs somewhat from other commonly used definitions in this field. For example, a ~10^15 Msun cluster becomes a "cluster" long before z=0 (it crosses the logM~14 threshold at z~2; Chiang+13), but in the definition used by the authors I think this would be called a "protocluster" at all z before z=0. Likewise, there are many virialized galaxy *clusters* known at z~1 and above, but these will also be called "protoclusters" in the present paper. Perhaps it is worth devoting a comment on this to avoid confusion.

>>>  The term `proto-cluster' has not been clearly defined in the literature. Indeed, 
a `proto-cluster' may contain a massive cluster at high redshift no matter how it is identified.
We add a sentence in Sec. 2.2 to clarify this.

2.4

second sentence: "Previous literatures usually determine the descendant halo mass using the galaxy overdensity and a calibrated relation from semi-analytic model (Chiang et al. 2013)." --> I think this is an oversimplification. Also common are calibrations using the delta_M - M_halo or delta_h - M_halo relations, or using the spherical collapse model (e.g. Steidel et al. 1998,2005).

>>> We rephrase the second sentence in Sec. 2.4.

3.2

"correct identification" --> remove boldface

>>> Boldface removed.

Table 2: nice, very helpful!

>>> Thanks.

3.3

"As shown in Wang et al. (2020), the typical error in the halo mass estimate is about 0.2 dex." -> Please provide more details from Wang+20. What is this error due to, and how was it measured?

>>> We add sentences in the second last sentence in Sec 3.3 to make this clearer.

4.1

"interloper halos" -> can these include satellite groups/clusters of other clusters or in-falling systems?

>>> We add a footnote in Sec. 4.1 to clarify this.

5

"our method does not depend on details of how galaxies form in dark matter halos." -> Agreed, but as soon as one would try to make a connection to real observations even these results will depend strongly on those details, given that we do not directly observe dark matter halos for the most part at any redshift (except when WL, X-rays or velocity dispersions can be used). I think what the authors are referring to is that at least the statistics of dark matter halos is believed to be relatively unambiguous given that we do not doubt the halo mass functions from N-body simulations. This latter point could be debated as well, however, as it depends on cosmology and DM properties. (I have no questions here, just a comment for the authors' consideration)

>>> Thanks for the comment. Your comment is absolutely true. Using halos migrates effects of uncertain 
baryonic processes to the step of finding 
galaxy groups to represent halos. The uncertainty 
in the group finder is part of the problem, as discussed in Appendix A.

Some spelling problems:

p1: "clusters galaxies" -> cluster galaxies
p2: "literatures" -> literature
p5: "lies close" -> lie close
p5: "is typically about" -> typically about
p6: "even we include" -> even if we include
p6: "modern astronomy" -> astronomy (I think the "modern" is implied!)
p7: "obtain of" -> obtain
p8: "skirt" -> outskirts
p11: "correspond more" -> correspond to more
p11: "the mostly massive" -> the most massive (?)
p11: "account of the" -> account the
p12: "really" -> reality
p12: "reliable" -> reliably
p12: "catalogs the quantify" -> catalogs to quantify

>>> All these problems are fixed.

